Handling JAX

Languages that target hardware accelerators typically expose a restricted, first-order core without recursion or first-class functions, leaving programmers without a principled way to express computational effects. This paper presents a technique for compiling effect handlers to such a constrained target. We introduce a novel translation that statically eliminates effect handlers, and prove that it preserves both typing and semantics. Moreover, we address the challenges of integrating effect handlers with structured control flow, where continuations cannot be constructed statically. The calculus and all our results are fully mechanized in the Lean 4 proof assistant. Finally, we implement our design as a library for JAX, a Python domain-specific language for accelerator programming, and demonstrate its expressiveness through practical case studies.

==> figures/eval/data/compile_times.csv <==
case,diffrax,diffeqsolve2_build,diffeqsolve2_jit
grad=False,1.856411843999922,0.461060032999967,1.0658761679999316
grad=True,12.278085496999893,0.4199712809997891,11.666387597000039


==> figures/eval/data/forward_against_scan.csv <==
N,lax.scan,diffeqsolve,diffeqsolve2
64,69.27388599999063,119.8286499999881,105.67854299998203
128,69.7214420000023,119.8310059999983,105.86763499998142
192,68.70423000003711,120.00182000002724,105.5137939999895
256,68.23324599997704,119.29668900000934,105.2190830000086
320,72.67990100001498,135.2464990000044,120.85173100001612
384,80.94893300000194,139.43437299997186,125.38648299999977
448,88.89680999999428,141.62683799997922,128.72008400000823
512,82.47476799999731,134.8360659999912,120.68410900002391


==> figures/eval/data/forward_grad_against_scan.csv <==
N,lax.scan,diffeqsolve,diffeqsolve2
64,167.85349299999552,807.6477390000036,1054.7621680000248
128,167.197189999996,818.597662000002,1061.3392790000375
192,168.8881250000236,866.6217569999617,1096.3025400000106
256,172.085979999963,869.0959229999748,1098.35183499996
320,194.39005899999984,922.5428539999712,1173.5791880000193
384,213.60415200001626,967.0029200000272,1194.3617580000137
448,237.6535050000257,1030.3827230000024,1271.3414830000147
512,233.68657899999334,1056.7468670000153,1313.0109379999908


==> figures/eval/data/forward_grad_jump_step.csv <==
t1,diffrax,diffeqsolve2
5.0,501.2633959999562,741.8355949999977
6.0,653.0896369999937,1059.8684139999932
8.0,1037.4936800000114,1536.654029000033
10.0,1443.3452990000433,2111.3371279999456
13.0,1939.6599519999427,2740.281080000045
16.0,2380.1270689999683,3402.1168790000047
20.0,3122.301152000091,4451.71829100002
25.0,4019.0991519998533,5662.135281000019
32.0,5005.849567999803,7063.975851000123
40.0,6348.521701999971,8204.423186999975


==> figures/eval/data/forward_grad_small_neural_ode.csv <==
t1,diffrax,experimental,diffeqsolve2
5.0,8.6524139999824,4.6987380000018675,9.052248000045893
7.0,11.114913999961118,4.749407000019801,11.458422999965023
9.0,12.496580000004087,6.212499000014304,13.279227999987597
13.0,13.58527000002141,6.1508129999765515,16.095895999967524
17.0,15.69171300002381,9.287437000011778,17.593750000003183
23.0,18.74247299997478,10.899002000030578,17.16783899996699
32.0,19.59106800001109,11.61882600001718,19.6600270000431
43.0,20.631148999996185,13.032531000021663,23.774457000001803
59.0,22.96438999997008,15.705843999967328,24.354367999990245
80.0,25.052057999971566,16.74511099997744,26.642175999995743


==> figures/eval/data/forward_jump_step.csv <==
t1,diffrax,diffeqsolve2
5.0,167.05801400001974,169.38766900000246
6.0,210.48154300001443,214.49136299997917
8.0,343.51943000001484,335.9485510000013
10.0,478.0907990000287,473.01433199993426
13.0,621.4587140000276,576.6793369999732
16.0,744.4886810000071,734.9153119999983
20.0,1000.7653409999193,989.8021630000358
25.0,1264.2934800001058,1251.0373099999015
32.0,1516.317231999892,1475.4014109998934
40.0,2013.7991740000416,2000.7102790000317


==> figures/eval/data/forward_small_neural_ode.csv <==
t1,diffrax,experimental,diffeqsolve2
5.0,1.9777730000214433,1.3888970000266454,1.9713240000100996
7.0,2.534290999960831,1.5188149999971756,2.521257000012156
9.0,2.7723439999931543,1.6988250000053995,2.8172250000011445
13.0,3.1448340000110875,1.7209170000000995,3.3454520000191224
17.0,3.383233000022301,2.0031980000112526,3.6043260000155897
23.0,3.952980999997635,2.2453970000242407,4.190315000016653
32.0,4.493534999994608,2.543563000017457,4.7339710000073865
43.0,4.912145999981021,2.8353740000284233,5.283222000002752
59.0,5.392779999965569,3.687184000000343,5.844658999990315
80.0,5.8933270000238736,3.2198080000398477,6.3775539999824105


==> figures/eval/data/lotka_volterra.csv <==
rtol,error,diffrax,diffeqsolve2
0.001,0.010354078159124576,7.735241999995424,7.334853999992674
0.0001,0.0008556216546942816,9.992804999995997,10.10433299998681
1e-05,3.944908821274376e-05,14.16449300000977,14.272726000001512
1e-06,2.8004236474049654e-06,20.592678999975078,20.962646000015184
1e-07,2.255589690699272e-07,31.65227899998513,32.483627000004844
1e-08,1.4972426322568583e-08,47.620410000007496,48.621811000003845
1e-09,9.506951432504477e-10,72.73597599998993,74.43310200000042
1e-10,7.359291494695542e-11,113.05780199998594,115.50909099997853
1e-11,9.56471018620898e-12,173.79995600001052,178.16113599999994
1e-12,1.2172173557365895e-12,270.91289199998414,277.4798729999759


==> figures/eval/data/overhead_compile.csv <==
model,dim,size,ppl2_transform,ppl2_xla,ppl2_total,oryx_transform,oryx_xla,oryx_total,numpyro_transform,numpyro_xla,numpyro_total,win_ppl2,win_oryx,win_numpyro
proportion,3,3000000,46,1321,1367,121,1694,1816,42,1301,1344,0,0,1
stochastic_volatility,2519,2517,91,385,476,195,705,900,102,485,587,1,0,0
bayesian_nn,46,50000,127,357,484,189,587,776,92,368,460,0,0,1
hmm,33,5000,198,1245,1443,154,1297,1451,720,1265,1985,1,0,0
ucbadmit_glmm,17,49152,147,732,879,72,798,870,254,1117,1371,0,1,0
hsgp,41,7305,311,1332,1644,260,1536,1796,314,1493,1807,1,0,0


==> figures/eval/data/overhead_runtime.csv <==
model,dim,size,hand,ppl2,oryx,numpyro,win_hand,win_ppl2,win_oryx,win_numpyro
proportion,3,3000000,10.252,17.775,11.559,17.729,1,0,0,0
stochastic_volatility,2519,2517,1.754,1.362,2.723,1.990,0,1,0,0
bayesian_nn,46,50000,8.974,11.521,9.109,8.989,1,0,0,0
hmm,33,5000,9365.074,9526.182,9422.857,9433.993,1,0,0,0
ucbadmit_glmm,17,49152,6.656,6.673,6.647,7.293,0,0,1,0
hsgp,41,7305,5.240,4.196,5.234,4.925,0,1,0,0

